Fair Submodular Cover

Submodular optimization is a fundamental problem with many applications in machine learning, often involving decision-making over datasets with sensitive attributes such as gender or age. In such settings, it is often desirable to produce a diverse solution set that is fairly distributed with respect to these attributes. Motivated by this, we initiate the study of Fair Submodular Cover (FSC), where given a ground set $U$, a monotone submodular function $f:2^U\to\mathbb{R}_{\ge 0}$, a threshold $\tau$, the goal is to find a balanced subset of $S$ with minimum cardinality such that $f(S)\ge\tau$. We first introduce discrete algorithms for FSC that achieve a bicriteria approximation ratio of $(\frac{1}{\epsilon}, 1-O(\epsilon))$. We then present a continuous algorithm that achieves a $(\ln\frac{1}{\epsilon}, 1-O(\epsilon))$-bicriteria approximation ratio, which matches the best approximation guarantee of submodular cover without a fairness constraint. Finally, we complement our theoretical results with a number of empirical evaluations that demonstrate the effectiveness of our algorithms on instances of maximum coverage.

==> notes.txt <==
intro: 
start with fairness, submodular optimization, and submodular cover

conceptual:
first connection between fair submodular optimization and fair submodular cover with matroid constraint
* extended matroid
* conversion theorem framework
3 applications, standard greedy, threshold greedy, continuous greedy















=====================================
=====================================
=====================================
=====================================
=====================================

We have:
- Submodular cover with fairness
- Turn into instance of submodular maximzation with fairness where we want to get within 1-$\epsilon$ of optimum
- Greedy alg for bicriteria submodular maximization subject to matroid that can be used to find above (not feasible)

Future directions:
- Look into streaming for 
